Star-forming regions in the intragroup medium of compact groups of galaxies

We present the results of a multiwavelength campaign searching for young objects in the intragroup medium of seven compact groups of galaxies: HCG 2, 7, 22, 23, 92, 100 and NGC 92. We used Fabry-Perot velocity fields and rotation curves together with GALEX NUV and FUV images, optical R-band and HI maps to evaluate the stage of interaction of each group. We conclude that groups (i) HCG 7 and HCG 23 are in an early stage of interaction, (ii) HCG 2 and HCG 22 are mildly interacting, and (iii) HCG 92, HCG 100 and NGC 92 are in a late stage of evolution. Evolved groups have a population of young objects in their intragroup medium while no such population is found within the less evolved groups. We also report the discovery of a tidal dwarf galaxy candidate in the tail of NGC 92. These three groups, besides containing galaxies which have peculiar velocity fields, also show extended HI tails. Our results indicate that the advanced stage of evolution of a group together with the presence of intragroup HI clouds may lead to star formation in the intragroup medium.

==> Keywords.txt <==
The editors of ApJ, A&A, and MNRAS have adopted these headings for use 
in the indexes of the three journals. Revisions and updating are made 
annually by agreement among the editors. If you feel that the list lacks 
an important heading, or that other revisions are needed, please send 
an e-mail message to: apj@as.arizona.edu.  

GENERAL  
editorials, notices
errata, addenda
extraterrestrial intelligence
history and philosophy of astronomy
miscellaneous
obituaries, biographies
sociology of astronomy
standards  

PHYSICAL DATA AND PROCESSES  
acceleration of particles
accretion, accretion disks
astrobiology
astrochemistry
atomic data
atomic processes
black hole physics
conduction
convection
dense matter
diffusion
elementary particles
equation of state
gravitation
gravitational lensing
gravitational waves
hydrodynamics
instabilities
line: formation
line: identification
line: profiles
magnetic fields
(magnetohydrodynamics:) MHD
masers
molecular data
molecular processes
neutrinos
nuclear reactions, nucleosynthesis, abundances
plasmas
polarization
radiation mechanisms: general
radiation mechanisms: nonthermal
radiation mechanisms: thermal
radiative transfer
relativity
scattering
shock waves
stellar dynamics
turbulence
waves   

ASTRONOMICAL INSTRUMENTATION, METHODS AND TECHNIQUES  
atmospheric effects
balloons
celestial mechanics
space vehicles
instrumentation: adaptive optics
instrumentation: detectors
instrumentation: high angular resolution
instrumentation: interferometers
instrumentation: miscellaneous
instrumentation: photometers
instrumentation: polarimeters
instrumentation: spectrographs
methods: analytical
methods: data analysis
methods: laboratory
methods: miscellaneous
methods: n-body simulations
methods: numerical
methods: statistical
site testing
space vehicles: instruments
techniques: high angular resolution
techniques: image processing
techniques: interferometric
techniques: miscellaneous
techniques: photometric
techniques: polarimetric
techniques: radar astronomy
techniques: radial velocities
techniques: spectroscopic
telescopes   

ASTRONOMICAL DATA BASES  
astronomical data bases: miscellaneous
atlases
catalogs
surveys   

ASTROMETRY AND CELESTIAL MECHANICS  
 astrometry
eclipses
ephemerides
occultations
reference systems
time   

THE SUN  
Sun: abundances
Sun: activity
Sun: atmospheric motions
Sun: atmosphere
Sun: chromosphere
Sun: corona
Sun: coronal mass ejections (CMEs)
Sun: evolution
Sun: faculae, plages
Sun: filaments
Sun: flares
Sun: fundamental parameters
Sun: general
Sun: granulation
Sun: helioseismology
Sun: infrared
Sun: interior
Sun: magnetic fields
Sun: oscillations
Sun: particle emission
Sun: photosphere
Sun: prominences
Sun: radio radiation
Sun: rotation
(Sun:) solar-terrestrial relations
(Sun:) solar wind
(Sun:) sunspots
Sun: transition region
Sun: UV radiation
Sun: X-rays, gamma rays   

SOLAR SYSTEM  
comets: general
comets: individual (..., ...)
Earth
interplanetary medium
Kuiper Belt
meteors, meteoroids
minor planets, asteroids
Moon
Oort Cloud
planets: rings
planets and satellites: formation
planets and satellites: general
planets and satellites: individual (alphabetic order)
solar system: formation
solar system: general   

STARS  
stars: abundances
stars: activity
stars: AGB and post-AGB
stars: atmospheres
(stars:) binaries (including multiple): close
(stars:) binaries: eclipsing
(stars:) binaries: general
(stars:) binaries: symbiotic
(stars:) binaries: spectroscopic
(stars:) binaries: visual
(stars:) blue stragglers
stars: carbon
stars: chemically peculiar
stars: chromospheres
(stars:) circumstellar matter
stars: coronae
stars: distances
stars: dwarf novae
stars: early-type
stars: emission-line, Be
stars: evolution
stars: flare
stars: formation
stars: fundamental parameters (classification, colors, luminosities, masses, radii, temperatures, etc.)
stars: general
(stars:) Hertzsprung-Russell diagram
stars: horizontal-branch
stars: imaging
stars: individual (..., ...)
stars: interiors
stars: kinematics
stars: late-type
stars: low-mass, brown dwarfs
stars: luminosity function, mass function
stars: magnetic fields
stars: mass loss
stars: neutron
(stars:) novae, cataclysmic variables
stars: oscillations (including pulsations)
(stars:) planetary systems
(stars:) planetary systems: formation
(stars:) planetary systems: protoplanetary disks
stars: Population II
stars: pre--main-sequence
(stars:) pulsars: general
(stars:) pulsars: individual (..., ...)
stars: rotation
stars: spots
stars: statistics
(stars:) subdwarfs
(stars:) supergiants
(stars:) supernovae: general
(stars:) supernovae: individual (..., ...)
stars: winds, outflows
(stars: variables:) Cepheids
(stars: variables:) delta Scuti
stars: variables: other
(stars:) white dwarfs
stars: Wolf-Rayet   

INTERSTELLAR MEDIUM (ISM), NEBULAE  
ISM: abundances
ISM: atoms
ISM: bubbles
ISM: clouds
(ISM:) cosmic rays
(ISM:) dust, extinction
ISM: evolution
ISM: general
ISM: globules
ISM: Herbig-Haro objects
(ISM:) HII regions
ISM: individual (..., ...) (except planetary nebulae)
ISM: jets and outflows
ISM: kinematics and dynamics
ISM: lines and bands
ISM: magnetic fields
ISM: molecules
(ISM:) planetary nebulae: general
(ISM:) planetary nebulae: individual (..., ...)
(ISM:) reflection nebulae
ISM: structure
(ISM:) supernova remnants   

THE GALAXY  
Galaxy: abundances
Galaxy: bulge
Galaxy: center
Galaxy: disk
Galaxy: evolution
Galaxy: formation
Galaxy: fundamental parameters
Galaxy: general
(Galaxy:) globular clusters: general
(Galaxy:) globular clusters: individual (..., ...)
Galaxy: halo
Galaxy: kinematics and dynamics
Galaxy: nucleus
(Galaxy:) open clusters and associations: general
(Galaxy:) open clusters and associations: individual (..., ...)
(Galaxy:) solar neighborhood
Galaxy: stellar content
Galaxy: structure   

GALAXIES  
galaxies: abundances
galaxies: active
(galaxies:) BL Lacertae objects: general
(galaxies:) BL Lacertae objects: individual (..., ...)
galaxies: bulges
galaxies: clusters: general
galaxies: clusters: individual (..., ...)
galaxies: star clusters
(galaxies:) cooling flows
galaxies: distances and redshifts
galaxies: dwarf
galaxies: elliptical and lenticular, cD
galaxies: evolution
galaxies: formation
galaxies: fundamental parameters (classification, colors, luminosities, masses, radii, etc.)
galaxies: general
galaxies: halos
galaxies: high-redshift
galaxies: individual (..., ...)
galaxies: interactions
(galaxies:) intergalactic medium
galaxies: ISM
galaxies: irregular
galaxies: jets
galaxies: kinematics and dynamics
(galaxies:) Local Group
galaxies: luminosity function, mass function
(galaxies:) Magellanic Clouds
galaxies: magnetic fields
galaxies: nuclei
galaxies: peculiar
galaxies: photometry
(galaxies:) quasars: absorption lines
(galaxies:) quasars: emission lines
(galaxies:) quasars: general
(galaxies:) quasars: individual (..., ...)
galaxies: Seyfert
galaxies: spiral
galaxies: starburst
galaxies: star clusters
galaxies: statistics
galaxies: stellar content
galaxies: structure   

COSMOLOGY  
(cosmology:) cosmic microwave background
(cosmology:) cosmological parameters
cosmology: miscellaneous
cosmology: observations
cosmology: theory
(cosmology:) dark matter
(cosmology:) diffuse radiation
(cosmology:) distance scale
(cosmology:) early universe
(cosmology:) large-scale structure of universe   

SOURCES AS A FUNCTION OF WAVELENGTH  
gamma rays: bursts
gamma rays: observations
gamma rays: theory
infrared: galaxies
infrared: general
infrared: ISM
infrared: solar system
infrared: stars
radio continuum: galaxies
radio continuum: general
radio continuum: ISM
radio continuum: solar system
radio continuum: stars
radio lines: galaxies
radio lines: general
radio lines: ISM
radio lines: solar system
radio lines: stars
submillimeter
ultraviolet: galaxies
ultraviolet: general
ultraviolet: ISM
ultraviolet: solar system
ultraviolet: stars
X-rays: binaries
X-rays: bursts
X-rays: diffuse background
X-rays: galaxies
X-rays: galaxies: clusters
X-rays: general
X-rays: individual (..., ...)
X-rays: ISM
X-rays: stars   

